Event-based Camera Simulation using Monte Carlo Path Tracing with Adaptive Denoising

This paper presents an algorithm to obtain an event-based video from noisy frames given by physics-based Monte Carlo path tracing over a synthetic 3D scene. Given the nature of dynamic vision sensor (DVS), rendering event-based video can be viewed as a process of detecting the changes from noisy brightness values. We extend a denoising method based on a weighted local regression (WLR) to detect the brightness changes rather than applying denoising to every pixel. Specifically, we derive a threshold to determine the likelihood of event occurrence and reduce the number of times to perform the regression. Our method is robust to noisy video frames obtained from a few path-traced samples. Despite its efficiency, our method performs comparably to or even better than an approach that exhaustively denoises every frame.

==> localSettings.yaml <==
onlyOneBackup: 1
defaultIndent: "  "

modifyLineBreaks:
  textWrapOptions:
    columns: 9999
    condenseMultipleBlankLinesInto:
      beforeProcessing: 1
    multipleSpacesToSingle:
      beforeProcessing: 1
    removeBlockLineBreaks:
      beforeProcessing: 1
    removeSentenceLineBreaks:
      beforeProcessing: 1
    removeTrailingWhiteSpace:
      beforeProcessing: 1
    separator: ""

lookForAlignDelims:
  tabular:
    delims: 0
  cases:
    delims: 0
  tblr:
    delims: 1
    alignDoubleBackSlash: 1
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 1
    justification: left
    alignFinalDoubleBackSlash: 1
    dontMeasure:
      - regex: "SetCell"
      - regex: "\{\{\{.*\}\}\}"
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left
  align:
    delims: 1
    alignDoubleBackSlash: 0
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 0
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left
  gather:
    delims: 1
    alignDoubleBackSlash: 0
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 0
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: '(?<!\\)(&)'
    delimiterJustification: left

